Finite Certificates for In-Context Determinacy and a Threshold Theory of Emergence in Language Models

This paper develops a model-theoretic framework for verifying context-conditioned language-model behavior by replacing benchmark labels with finite semantic certificates. The first problem is finite determinacy: when do examples in a context force the answer to a query without changing model parameters? In finite-field linear task families, we prove an exact row-space criterion, compute the residual hypothesis count, derive full and query-local identification curves, and show that extracting a smallest forcing subcontext is NP-complete even for binary outputs. The second problem is threshold emergence: when does an apparent benchmark jump reflect a semantic transition rather than a discontinuity of the scoring map? We prove an anti-mirage theorem separating thresholded metrics from semantic confidence and give a rate-sensitive crossing bound for latent commitments becoming visible above threshold. The common semantic object is a confidence functional on definable events. We show that it is a Boolean probability measure, equivalently a Keisler measure on the relevant type space, whose measure-one formulas form a proper filter and whose Stone-space representation is invariant under definitional expansion. The resulting calculus provides finite context certificates, pair-separator hitting sets, query teaching dimension, prompt-preservation criteria, and scale-limit witnesses. Exact-arithmetic ancillary scripts reproduce the finite-field and threshold calculations and generate the data used by the figures.

==> manifest.txt <==
finite_certificates_llm_semantics.tex
fig_identification.pdf
fig_mirage.pdf
fig_benchmark.pdf
fig_benchmark_mirage.pdf
README.md
Makefile
manifest.txt
anc/verify_theorems.py
anc/identification_curve.csv
anc/fixed_query_curve.csv
anc/rowspace_determinacy.csv
anc/mirage.csv
anc/verification_summary.txt
anc/run_certificate_benchmark.py
anc/certificate_benchmark_protocol.txt
anc/certificate_benchmark_responses.jsonl
anc/certificate_benchmark_summary.csv

